Non-Blocking Simultaneous Multithreading: Embracing the Resiliency of Deep Neural Networks

Deep neural networks (DNNs) are known for their inability to utilize underlying hardware resources due to hardware susceptibility to sparse activations and weights. Even in finer granularities, many of the non-zero values hold a portion of zero-valued bits that may cause inefficiencies when executed on hardware. Inspired by conventional CPU simultaneous multithreading (SMT) that increases computer resource utilization by sharing them across several threads, we propose non-blocking SMT (NB-SMT) designated for DNN accelerators. Like conventional SMT, NB-SMT shares hardware resources among several execution flows. Yet, unlike SMT, NB-SMT is non-blocking, as it handles structural hazards by exploiting the algorithmic resiliency of DNNs. Instead of opportunistically dispatching instructions while they wait in a reservation station for available hardware, NB-SMT temporarily reduces the computation precision to accommodate all threads at once, enabling a non-blocking operation. We demonstrate NB-SMT applicability using SySMT, an NB-SMT-enabled output-stationary systolic array (OS-SA). Compared with a conventional OS-SA, a 2-threaded SySMT consumes 1.4x the area and delivers 2x speedup with 33% energy savings and less than 1% accuracy degradation of state-of-the-art CNNs with ImageNet. A 4-threaded SySMT consumes 2.5x the area and delivers, for example, 3.4x speedup and 39% energy savings with 1% accuracy degradation of 40%-pruned ResNet-18.

==> plotdata/coll_sparsity_w_reorder.dat <==
19.08	21.745
39.12	9.795
18.99	23.415
18.99	23.635
53.62	5.705
18.99	23.515
46.81	5.645
6.45	37.495
51.81	5.935
51.81	6
61.08	3.995
51.81	5.99
37.24	12.245
20.92	22.885
30.64	16.35
30.64	16.225
56.81	4.76
30.64	15.315
23.83	19.35
6.09	37.665
64.13	3.465
64.13	3.44
59.85	4.015
64.13	3.39
36.73	11.005
27.18	19.675
64.72	3.13
64.72	3.12
65.54	2.6
64.72	3.065
50.57	5.91
29.4	17.455
65.16	2.54
65.16	2.555
66.34	2.67
65.16	2.52
49.59	5.98
31.71	14.695
69.55	2.085
69.55	2.09
73.36	1.61
69.55	2.055
36.2	11.955
36.5	12.765
77.61	0.95
77.61	0.945
65.14	2.19
77.61	0.945
26.07	14.18
42.26	9.665
81.56	0.715
81.56	0.73
89.32	0.225
81.56	0.73
86.47	0.535
55.88	5.805


==> plotdata/coll_sparsity_wo_reorder.dat <==
19.08	15.01
39.22	8.225
19.11	17.075
19.11	18.415
53.79	4.675
19.11	17.275
47.17	5.165
6.5	22.285
51.91	5.165
51.91	5.375
61.06	3.64
51.91	5.655
37.49	12.325
20.92	15.72
30.44	12.1
30.44	11.09
56.96	3.81
30.44	8.12
24.08	15.89
5.97	24.365
64.15	2.83
64.15	2.555
59.82	3.605
64.15	2.385
36.88	10.835
27.14	15.44
64.73	2.725
64.73	2.57
65.56	2.62
64.73	2.105
50.54	6.61
29.36	13.96
65.18	2.3
65.18	2.365
66.23	2.52
65.18	2.11
49.61	5.76
31.63	11.82
69.5	1.97
69.5	1.985
73.27	1.64
69.5	1.72
36.05	10.63
36.37	10.64
77.49	0.995
77.49	0.945
65.07	2.34
77.49	0.96
26.02	14.35
41.99	8.185
81.52	0.61
81.52	0.76
89.22	0.405
81.52	0.755
86.36	0.73
55.75	4.74


==> plotdata/mse_sparsity_w_reorder.dat <==
19.08	0.085436
39.12	0.010794
18.99	0.015111
18.99	0.0110348
53.62	0.002508
18.99	0.0106314
46.81	0.000965149
6.45	0.0220857
51.81	0.00261097
51.81	0.00264511
61.08	0.00123513
51.81	0.00257223
37.24	0.00180873
20.92	0.00859918
30.64	0.00629454
30.64	0.00690516
56.81	0.00123797
30.64	0.00985912
23.83	0.00403506
6.09	0.0215509
64.13	0.00126662
64.13	0.00129289
59.85	0.000911944
64.13	0.00122929
36.73	0.00124476
27.18	0.00646057
64.72	0.00142051
64.72	0.00131262
65.54	0.000608531
64.72	0.00111089
50.57	0.000424993
29.4	0.00677623
65.16	0.0016753
65.16	0.00155761
66.34	0.000736272
65.16	0.00147155
49.59	0.000886639
31.71	0.00870838
69.55	0.000647963
69.55	0.000911641
73.36	0.000332542
69.55	0.00101385
36.2	0.00145564
36.5	0.00485161
77.61	0.000359332
77.61	0.000529005
65.14	0.000553322
77.61	0.000598715
26.07	0.0011389
42.26	0.00583353
81.56	7.90741E-05
81.56	0.000320631
89.32	2.18391E-05
81.56	0.000321799
86.47	1.89679E-05
55.88	0.0011303


==> plotdata/mse_sparsity_wo_reorder.dat <==
19.08	0.0931337
39.22	0.015238
19.1	0.0174925
19.1	0.0122432
53.82	0.0037608
19.1	0.0122269
47.19	0.00186837
6.49	0.0211654
51.91	0.00397757
51.91	0.00354208
61.05	0.00161572
51.91	0.0035877
37.51	0.00259956
20.92	0.00915941
30.41	0.00728035
30.41	0.00733797
56.94	0.0014808
30.41	0.0135058
24.09	0.00628964
5.95	0.022154
64.14	0.00155317
64.14	0.00155885
59.82	0.00117425
64.14	0.00140427
36.87	0.00197523
27.12	0.00675534
64.73	0.00190883
64.73	0.00159144
65.56	0.000857604
64.73	0.00205698
50.54	0.000790532
29.35	0.00721836
65.18	0.00247146
65.18	0.0020997
66.22	0.000924271
65.18	0.00192552
49.61	0.00121882
31.62	0.00972461
69.5	0.000837267
69.5	0.00111812
73.26	0.000443855
69.5	0.00141288
36.05	0.0017132
36.36	0.00536605
77.49	0.000485118
77.49	0.000790336
65.07	0.000791736
77.49	0.000832119
26.01	0.00135681
41.98	0.00652671
81.52	0.000118964
81.52	0.000499806
89.22	5.07338E-05
81.52	0.000472828
86.35	3.61839E-05
55.74	0.0012373


==> plotdata/resnet18_acc_speedup_p0.dat <==
4	64.316
3.74	66.08
3.52	67.984
3.42	67.882
3.23	68.058
3.22	68.592
3.13	68.718
2.97	68.846


==> plotdata/resnet18_acc_speedup_p20.dat <==
4	66.044
3.74	66.718
3.52	68.404
3.42	68.38
3.23	68.5
3.22	68.884
3.13	68.926
2.97	69.092


==> plotdata/resnet18_acc_speedup_p40.dat <==
4	66.204
3.74	67.268
3.52	68.578
3.42	68.62
3.23	68.64
3.22	68.924
3.13	68.902
2.97	69.004


==> plotdata/resnet18_acc_speedup_p60.dat <==
4	66.868
3.74	66.894
3.52	68.082
3.42	68.19
3.23	68.164
3.22	68.306
3.13	68.398
2.97	68.386


==> plotdata/resnet18_p0.dat <==
4	64.316
3.74	66.08
3.52	67.984
3.42	67.882
3.23	68.058
3.22	68.592
3.13	68.718
2.97	68.846
1	69.698


==> plotdata/resnet18_p20.dat <==
4	66.044
3.74	66.718
3.52	68.404
3.42	68.38
3.23	68.5
3.22	68.884
3.13	68.926
2.97	69.092
1	69.89


==> plotdata/resnet18_p40.dat <==
4	66.204
3.74	67.268
3.52	68.578
3.42	68.62
3.23	68.64
3.22	68.924
3.13	68.902
2.97	69.004
1	69.494


==> plotdata/resnet18_sparsity_coll2_a.dat <==
23.42	47.75
40.77	29.89
19.42	56.46
53.26	16.91
24.55	49.61
58.48	13.62
24.55	52.93
49.8	19.02
75.89	4.49
50.21	19.1
64.99	8.43
50.21	21.9
54.76	13.39
80.24	2.32
55.05	12.6
81.14	1.93
55.05	16.79
79.65	2.36
80.32	2.14


==> plotdata/resnet18_sparsity_coll2_a_a4.dat <==
23.42	39.84
40.77	21.96
19.42	43.38
53.26	10.46
24.55	36.43
58.48	9
24.55	39.09
49.8	11.89
75.89	2.5
50.21	9.63
64.99	5.01
50.21	11.22
54.76	7.68
80.24	1.31
55.05	6.81
81.14	1.18
55.05	9.42
79.65	1.41
80.32	1.38


==> plotdata/resnet18_sparsity_coll2_wa_a4.dat <==
23.42	22.17
40.77	14.94
19.41	28.12
53.25	7.49
24.53	24.83
58.5	5.77
24.53	28.73
49.8	7.49
75.89	1.8
50.22	6.46
65.01	3.24
50.22	8.7
54.77	5.22
80.24	0.95
55.05	4.94
81.14	0.82
55.05	7.25
79.65	1.05
80.33	0.97


==> plotdata/util_sparsity_w_reorder.dat <==
19.08	1.26
39.12	1.42
18.99	1.24
18.99	1.23
53.62	1.61
18.99	1.24
46.81	1.7
6.45	1.1
51.81	1.61
51.81	1.61
61.08	1.68
51.81	1.61
37.24	1.5
20.92	1.26
30.64	1.35
30.64	1.35
56.81	1.65
30.64	1.37
23.83	1.37
6.09	1.09
64.13	1.7
64.13	1.7
59.85	1.68
64.13	1.7
36.73	1.5
27.18	1.31
64.72	1.71
64.72	1.71
65.54	1.74
64.72	1.71
50.57	1.64
29.4	1.34
65.16	1.73
65.16	1.73
66.34	1.72
65.16	1.73
49.59	1.62
31.71	1.37
69.55	1.76
69.55	1.76
73.36	1.79
69.55	1.76
36.2	1.45
36.5	1.42
77.61	1.83
77.61	1.83
65.14	1.74
77.61	1.83
26.07	1.4
42.26	1.47
81.56	1.86
81.56	1.86
89.32	1.9
81.56	1.86
86.47	1.85
55.88	1.59


==> plotdata/util_sparsity_wo_reorder.dat <==
19.08	1.25
39.22	1.34
19.1	1.21
19.1	1.2
53.82	1.54
19.1	1.2
47.19	1.56
6.49	1.1
51.91	1.53
51.91	1.53
61.05	1.62
51.91	1.52
37.51	1.39
20.92	1.23
30.41	1.31
30.41	1.31
56.94	1.6
30.41	1.33
24.09	1.27
5.95	1.08
64.14	1.66
64.14	1.66
59.82	1.61
64.14	1.66
36.87	1.36
27.12	1.28
64.73	1.67
64.73	1.67
65.56	1.67
64.73	1.67
50.54	1.49
29.35	1.31
65.18	1.67
65.18	1.67
66.22	1.66
65.18	1.67
49.61	1.51
31.62	1.33
69.5	1.72
69.5	1.72
73.26	1.73
69.5	1.72
36.05	1.38
36.36	1.38
77.49	1.78
77.49	1.78
65.07	1.66
77.49	1.78
26.01	1.28
41.98	1.42
81.52	1.81
81.52	1.81
89.22	1.8
81.52	1.81
86.35	1.72
55.74	1.55

